Embedded Named Entity Recognition using Probing Classifiers

Streaming text generation has become a common way of increasing the responsiveness of language model powered applications, such as chat assistants. At the same time, extracting semantic information from generated text is a useful tool for applications such as automated fact checking or retrieval augmented generation. Currently, this requires either separate models during inference, which increases computational cost, or destructive fine-tuning of the language model. Instead, we propose an approach called EMBER which enables streaming named entity recognition in decoder-only language models without fine-tuning them and while incurring minimal additional computational cost at inference time. Specifically, our experiments show that EMBER maintains high token generation rates, with only a negligible decrease in speed of around 1% compared to a 43.64% slowdown measured for a baseline. We make our code and data available online, including a toolkit for training, testing, and deploying efficient token classification models optimized for streaming text generation.

==> plot_entity_typing_conll.csv <==
x,y
768,93.9919219118142
1024,94.98485358465165
2048,95.59071019858634
1600,95.45607539548973
4096,96.24705486368225
2560,95.92729720632785
4096,96.38168966677885



==> plot_entity_typing_onto.csv <==
x,y
768,92.02964033977952
1024,92.7525754563528
2048,93.07789625881078
1600,92.72546538948131
4096,93.4484005060546
2560,92.86101572383878
4096,93.02367612506778



==> plot_layers_conll.csv <==
x,y
0,86.08212722988891
1,88.50555368562773
2,89.8855604173679
3,90.91215079097948
4,90.97946819252776
5,91.31605520026928
6,91.60215415684956
7,91.88825311342981
8,92.46045102659036
9,92.05654661730055
10,92.89801413665431
11,93.36923594749243
12,93.48704140020196
13,93.80679905755638
14,94.04240996297544
15,94.46314372265232
16,95.01851228542579
17,94.78290138000672
18,94.73241332884552
19,95.22046449007068
20,94.76607202961964
21,95.13631773813532
22,94.85021878155504
23,95.11948838774825
24,95.45607539548973
25,95.3550992931673
26,95.15314708852239
27,95.18680578929654
28,95.18680578929654
29,95.03534163581284
30,95.08582968697408
31,95.069000336587
32,95.16997643890944
33,95.11948838774825
34,95.28778189161898
35,95.45607539548973
36,95.11948838774825
37,95.11948838774825
38,95.30461124200605
39,95.00168293503873
40,95.00168293503873
41,95.13631773813532
42,95.23729384045777
43,95.11948838774825
44,94.73241332884552
45,94.73241332884552
46,94.86704813194213
47,94.86704813194213



==> plot_layers_onto.csv <==
x,y
0,86.67992047713717
1,87.74624977408277
2,88.8306524489427
3,89.53551418760166
4,89.75239472257364
5,89.86083499005964
6,90.11386228086027
7,90.35785288270381
8,90.44821977227544
9,90.5656967287186
10,90.90909090909092
11,90.99945779866258
12,91.42418217964936
13,91.48743900234953
14,91.81275980480751
15,92.12000722935116
16,91.839869871679
17,91.839869871679
18,92.15615398517984
19,92.11097054039399
20,92.26459425266582
21,92.41821796493764
22,92.38207120910899
23,92.07482378456534
24,92.34592445328032
25,92.33688776432317
26,92.55376829929514
27,92.35496114223749
28,92.20133742996566
29,92.63509849990965
30,92.59895174408098
31,92.51762154346648
32,92.72546538948131
33,92.55376829929514
34,92.68931863365265
35,92.63509849990965
36,92.30977769745165
37,92.40014458702332
38,92.49954816555214
39,92.44532803180915
40,92.36399783119465
41,92.42725465389479
42,92.5628049882523
43,92.29170431953732
44,92.21037411892283
45,92.327851075366
46,92.14711729622266
47,91.894090005422



==> plot_mention_detection_conll.csv <==
x,y
144,89.65454874299151
384,91.0360884749709
384,91.37345954634756
1200,94.19568822553896
448,91.59011861232497
1024,93.0248984637118
1024,92.98756284731412



==> plot_mention_detection_onto.csv <==
x,y
144,76.5631513130471
384,80.71475048801243
384,80.73311574190309
1200,83.91635916359164
448,81.26749300279887
1024,82.92513634110065
1024,83.47534847066936


